A privacy-preserving tests optimization algorithm for epidemics containment

The SARS-CoV-2 outbreak changed the everyday life of almost all the people over the world.Currently, we are facing with the problem of containing the spread of the virus both using the more effective forced lockdown, which has the drawback of slowing down the economy of the involved countries, and by identifying and isolating the positive individuals, which, instead, is an hard task in general due to the lack of information. For this specific disease, the identificato of the infected is particularly challenging since there exists cathegories, namely the asymptomatics, who are positive and potentially contagious, but do not show any of the symptoms of SARS-CoV-2. Until the developement and distribution of a vaccine is not yet ready, we need to design ways of selecting those individuals which are most likely infected, given the limited amount of tests which are available each day. In this paper, we make use of available data collected by the so called contact tracing apps to develop an algorithm, namely PPTO, that identifies those individuals that are most likely positive and, therefore, should be tested. While in the past these analysis have been conducted by centralized algorithms, requiring that all the app users data are gathered in a single database, our protocol is able to work on a device level, by exploiting the communication of anonymized information to other devices.

==> direct_contact_evolution.tikz <==
% This file was created by tikzplotlib v0.8.2.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.917647058823529,0.917647058823529,0.949019607843137}
\definecolor{color1}{rgb}{0.298039215686275,0.447058823529412,0.690196078431373}
\definecolor{color4}{rgb}{0.768627450980392,0.305882352941176,0.32156862745098}
\definecolor{color2}{rgb}{0.866666666666667,0.517647058823529,0.32156862745098}
\definecolor{color3}{rgb}{0.333333333333333,0.658823529411765,0.407843137254902}

\begin{axis}[
axis background/.style={fill=color0},
axis line style={white},
legend cell align={left},
legend style={at={(0.03,0.97)}, anchor=north west, draw=white!80.0!black, fill=color0},
tick align=outside,
tick pos=both,
x grid style={white},
xmajorgrids,
xmin=-1.45, xmax=30.45,
xtick style={color=darkgray!60.0!black},
y grid style={white},
ymajorgrids,
ymin=-89.55, ymax=1880.55,
ytick style={color=darkgray!60.0!black}
]
\addplot [semithick, color1]
table {%
0 4
1 12
2 15
3 22
4 30
5 39
6 57
7 74
8 93
9 102
10 118
11 140
12 159
13 185
14 215
15 264
16 294
17 336
18 385
19 460
20 538
21 618
22 721
23 823
24 986
25 1146
26 1269
27 1413
28 1603
29 1791
};
\addlegendentry{$A(t)$}
\addplot [semithick, color2]
table {%
0 1
1 2
2 2
3 3
4 5
5 6
6 6
7 10
8 11
9 10
10 14
11 15
12 17
13 19
14 21
15 25
16 30
17 37
18 46
19 50
20 52
21 56
22 70
23 75
24 88
25 94
26 104
27 124
28 132
29 156
};
\addlegendentry{$P(t)$}
\addplot [semithick, color3]
table {%
0 5
1 5
2 5
3 5
4 5
5 5
6 7
7 7
8 8
9 8
10 10
11 12
12 12
13 16
14 18
15 22
16 24
17 26
18 26
19 34
20 37
21 44
22 47
23 57
24 65
25 73
26 89
27 102
28 117
29 125
};
\addlegendentry{$Y(t)$}
\addplot [semithick, color4]
table {%
0 0
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 1
10 1
11 1
12 2
13 2
14 2
15 2
16 2
17 2
18 4
19 4
20 8
21 10
22 12
23 13
24 14
25 15
26 16
27 18
28 21
29 26
};
\addlegendentry{$R(t)$}
\end{axis}

\end{tikzpicture}

==> pato_evolution.tikz <==
% This file was created by tikzplotlib v0.8.2.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.917647058823529,0.917647058823529,0.949019607843137}
\definecolor{color1}{rgb}{0.298039215686275,0.447058823529412,0.690196078431373}
\definecolor{color4}{rgb}{0.768627450980392,0.305882352941176,0.32156862745098}
\definecolor{color2}{rgb}{0.866666666666667,0.517647058823529,0.32156862745098}
\definecolor{color3}{rgb}{0.333333333333333,0.658823529411765,0.407843137254902}

\begin{axis}[
axis background/.style={fill=color0},
axis line style={white},
legend cell align={left},
legend style={at={(0.03,0.97)}, anchor=north west, draw=white!80.0!black, fill=color0},
tick align=outside,
tick pos=both,
x grid style={white},
xmajorgrids,
xmin=-1.45, xmax=30.45,
xtick style={color=darkgray!60.0!black},
y grid style={white},
ymajorgrids,
ymin=-79.7, ymax=1673.7,
ytick style={color=darkgray!60.0!black}
]
\addplot [semithick, color1, dotted]
table {%
0 1
1 1
2 2
3 5
4 16
5 19
6 25
7 30
8 43
9 57
10 66
11 83
12 104
13 115
14 129
15 160
16 189
17 234
18 286
19 330
20 387
21 450
22 538
23 641
24 754
25 865
26 1033
27 1214
28 1359
29 1594
};
\addlegendentry{$A(t)$}
\addplot [semithick, color2, dotted]
table {%
0 0
1 0
2 0
3 0
4 1
5 2
6 3
7 5
8 6
9 9
10 10
11 9
12 9
13 9
14 10
15 9
16 17
17 18
18 23
19 26
20 33
21 32
22 41
23 56
24 68
25 75
26 89
27 94
28 108
29 117
};
\addlegendentry{$P(t)$}
\addplot [semithick, color3, dotted]
table {%
0 5
1 5
2 5
3 5
4 5
5 5
6 4
7 4
8 4
9 5
10 6
11 7
12 7
13 8
14 9
15 11
16 11
17 15
18 14
19 18
20 17
21 21
22 24
23 27
24 31
25 39
26 48
27 58
28 71
29 82
};
\addlegendentry{$Y(t)$}
\addplot [semithick, color4, dotted]
table {%
0 0
1 0
2 0
3 0
4 0
5 0
6 1
7 1
8 1
9 1
10 1
11 1
12 2
13 2
14 3
15 4
16 4
17 4
18 5
19 5
20 6
21 6
22 7
23 7
24 7
25 9
26 10
27 13
28 13
29 15
};
\addlegendentry{$R(t)$}
\end{axis}

\end{tikzpicture}
